Multigrid Preconditioning for FD-DLM Method in Elliptic Interface Problems

We investigate the performance of multigrid preconditioners for solving linear systems arising from finite element discretizations of elliptic interface problems using the Fictitious Domain with Distributed Lagrange Multipliers (FD-DLM) formulation. Numerical experiments are conducted using continuous and discontinuous finite element spaces for the Lagrange multiplier. Results indicate that multigrid is a promising preconditioner for problems in the FD-DLM formulation.

==> results/mvph1-di-dd-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.0839177 0.335798 0.0952467 0.101238 16 703.018 703.018 0.00949179 0.0839748
0.247487 0.104074 0.351561 289 2626 2915 0.0887203 0.307983 0.10596 0.111485 22 1099.17 1099.17 0.0259831 0.0811997
0.123744 0.0523581 0.176102 1089 10370 11459 0.0901 0.29487 0.108506 0.11393 539 2.39178e+10 6.82806e+07 3.37387 0.080666


==> results/mvph1-di-dm-fe1-5s.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 77 147.588 82.2386 0.299935 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 90 165.392 153.689 1.39539 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 90 167.865 107.172 5.4646 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 99 192.741 16.6742 24.6141 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 99 227.317 40.6607 100.617 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 101 261.75 113.134 421.099 6.92494e-06


==> results/mvph1-di-dm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 118 39942.4 1465.5 0.118855 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 356 403419 685.239 1.43695 0.00059915


==> results/mvph1-di-md-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 68 151.838 77.0323 0.00899983 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 82 145.841 108.334 0.0486132 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 84 145.945 97.6694 0.420692 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 86 180.759 72.5641 2.3224 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 86 215.727 98.4228 11.5461 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 86 249.113 73.859 63.3935 6.92494e-06


==> results/mvph1-di-mm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 77 147.588 82.2386 0.299935 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 90 165.392 153.689 1.39539 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 90 167.865 107.172 5.4646 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 99 192.741 16.6742 24.6141 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 99 227.317 40.6607 100.617 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 101 261.75 113.134 421.099 6.92494e-06


==> results/mvph1-lt-dd-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 10 11.5435 11.5435 0.00434467 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 23 13.777 13.777 0.0248896 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 38 18.5472 10.0306 0.340947 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 46 19.9357 13.0165 2.47869 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 43 28.727 10.1752 12.0006 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 50 51.6478 15.5429 77.4955 6.92494e-06


==> results/mvph1-lt-dm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 47 12.8634 11.48 0.362331 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 49 13.7996 11.5354 1.51648 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 50 16.8195 12.3311 6.16944 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 50 20.8576 11.6074 25.7471 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 50 26.3683 14.7684 101.287 1.71941e-05


==> results/mvph1-lt-md-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 33 12.7287 7.14488 0.030941 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 42 13.8526 10.0725 0.0630556 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 44 17.8513 10.1977 0.585388 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 47 19.1746 11.6052 4.13008 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 46 20.4674 10.7282 35.1828 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 51 28.3 14.3678 718.578 6.92494e-06


==> results/mvph1-lt-mm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 47 12.2592 11.6781 0.37472 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 49 12.9604 11.1332 1.55563 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 51 17.2477 12.792 6.36827 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 50 19.1107 11.4617 25.2771 5.42748e-05


==> results/mvph1-ut-dd-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 11 30.0284 30.0284 0.00360079 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 22 31.9161 31.9161 0.0132311 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 40 36.2643 11.0517 0.179006 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 45 41.2864 12.0556 1.16399 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 45 51.1247 11.2778 5.94519 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 50 69.2033 13.2455 35.7393 6.92494e-06


==> results/mvph1-ut-dm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 47 31.5681 11.535 0.191016 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 49 32.6027 11.467 0.787193 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 49 35.1661 11.829 3.12673 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 50 40.103 11.855 12.5979 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 50 45.0043 12.1495 51.076 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 51 51.9835 13.5108 223.011 6.92494e-06


==> results/mvph1-ut-md-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 34 31.9501 8.45537 0.00546767 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 43 32.8958 11.3462 0.0275058 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 45 35.2996 11.7684 0.212369 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 47 41.074 13.0616 1.25157 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 46 47.6499 14.0121 6.31642 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 49 59.3985 12.0985 36.6582 6.92494e-06


==> results/mvph1-ut-mm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.051432 0.261142 0.0632323 0.0808234 47 32.7673 11.6042 0.185517 0.0010046
0.247487 0.104074 0.351561 289 2626 2915 0.0267985 0.183291 0.0343647 0.0477491 49 34.6279 11.4234 0.772557 0.000424833
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133898 0.125397 0.0174889 0.0304349 50 36.699 11.7852 3.26229 0.000187669
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.0054784 0.0843241 0.00728263 0.0165967 51 47.7291 11.4686 12.9337 5.42748e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00286089 0.0593425 0.00381813 0.0113996 51 59.7621 12.6432 52.4511 1.71941e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.001457 0.0417951 0.00194805 0.00821776 51 77.2225 17.5197 207.98 6.92494e-06


==> results/mvpl2-di-dd-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 19 5.26633e+06 5.26633e+06 0.00302221 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 48 7.40608e+07 4.56626e+07 0.037298 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 82 8.61331e+08 1.62555e+08 0.424302 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 68 8.36399e+09 4.77492e+08 2.21573 4.09799e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 46 1.05275e+11 3.06734e+11 7.66431 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818836 38 1.62687e+12 1.33306e+12 35.0161 4.93819e-06


==> results/mvpl2-di-dd-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 19 1.51475e+06 1.51475e+06 0.00281371 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 52 1.75642e+07 2.3123e+07 0.0313508 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 82 2.5462e+08 6.3413e+07 0.247678 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 80 4.22599e+09 2.52956e+09 1.42763 7.49292e-05
0.0309359 0.0131167 0.0440526 16641 246017 262658 0.00226383 0.0563027 0.00301724 0.0121269 76 6.84713e+10 1.00619e+10 7.34814 2.88663e-05
0.015468 0.00655648 0.0220244 66049 983553 1049602 0.0011331 0.0395082 0.00151458 0.00893469 52 1.14333e+12 1.02038e+12 26.4051 1.07678e-05


==> results/mvpl2-di-dm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 70 3.87476e+06 80.8115 0.268643 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 82 3.55013e+07 8.35919e+06 1.25549 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 112 1.21917e+08 35292.1 6.60213 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 118 1.57697e+08 3.45509e+06 29.342 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 149 8.89468e+06 142.091 154.195 1.27107e-05


==> results/mvpl2-di-dm-fe2-5s.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 60 117.217 15.9193 0.27819 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 73 3779.37 12.9556 1.33581 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 110 62794.7 457.695 7.89344 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 298 207590 1072.74 87.5467 7.49292e-05


==> results/mvpl2-di-dm-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 320 59029.8 447.763 0.30998 0.00198119


==> results/mvpl2-di-md-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 84 431218 149590 0.0114139 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 103 45140.4 93.8714 0.0669146 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 110 65122.8 364.485 0.461077 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 118 128199 371.45 3.14082 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 147 219553 162.262 19.0961 1.27107e-05


==> results/mvpl2-di-md-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 80 209907 28750.8 0.00990304 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 103 18342.7 110.272 0.0582354 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 111 28945.4 3079.62 0.303333 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 118 39246 521.193 1.96871 7.49292e-05
0.0309359 0.0131167 0.0440526 16641 246017 262658 0.00226383 0.0563027 0.00301724 0.0121269 145 53841 200.386 13.5122 2.88663e-05


==> results/mvpl2-di-mm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 84 396789 344135 0.320897 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 104 45016.1 66.6616 1.57444 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 112 64958.4 1350.32 6.67541 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 120 125455 1302.69 29.697 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 149 210279 131.31 151.904 1.27107e-05


==> results/mvpl2-di-mm-fe2-5s.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 107 6352.7 2205.46 0.252504 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 137 59315.4 80.8422 1.29564 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 325 782498 4353.08 11.7227 0.000251963


==> results/mvpl2-di-mm-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 326 58702.8 3731.47 0.32174 0.00198119


==> results/mvpl2-lt-dd-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 11 10.5025 10.5025 0.0027225 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 21 14.1266 14.1266 0.0251723 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 43 16.8453 10.2041 0.33726 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 55 13.6215 13.2438 2.92173 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 60 10.7659 10.6456 15.6238 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 79 10.7913 10.6096 481.547 4.93819e-06


==> results/mvpl2-lt-dd-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 9 9.9689 9.9689 0.00203675 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 20 10.7457 10.7457 0.0174357 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 41 13.1921 10.3475 0.184322 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 59 11.6437 11.4119 1.71098 7.49292e-05
0.0309359 0.0131167 0.0440526 16641 246017 262658 0.00226383 0.0563027 0.00301724 0.0121269 77 12.1427 11.9481 11.5813 2.88663e-05
0.015468 0.00655648 0.0220244 66049 983553 1049602 0.0011331 0.0395082 0.00151458 0.00893469 81 12.4379 12.6254 63.0422 1.07678e-05
0.00773398 0.00327706 0.011011 263169 3933185 4196354 0.000534802 0.0274951 0.000717 0.00595465 84 12.928 13.1195 429.16 3.54911e-06


==> results/mvpl2-lt-dm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828035 29 11.7061 11.7061 0.274895 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 54 14.7659 11.0395 1.85257 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 58 19.361 11.0504 7.21306 0.00014238


==> results/mvpl2-lt-dm-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 107 2010.69 70.2394 0.202185 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 176 19379.6 540.915 1.35272 0.00059915


==> results/mvpl2-lt-md-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 40 22.7081 12.0088 0.0125174 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 49 16.7415 12.3653 0.0555191 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 54 14.2798 11.0886 0.399504 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 59 12.5997 13.7121 3.0374 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 78 11.6252 10.4827 20.0761 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 79 11.7432 10.6325 106.66 4.93819e-06


==> results/mvpl2-lt-md-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 39 13.751 10.2498 0.00784012 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 49 12.3681 11.3099 0.043001 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 54 13.301 12.1269 0.242676 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 73 12.4993 11.2396 2.19837 7.49292e-05
0.0309359 0.0131167 0.0440526 16641 246017 262658 0.00226383 0.0563027 0.00301724 0.0121269 77 13.1983 11.9622 11.6092 2.88663e-05
0.015468 0.00655648 0.0220244 66049 983553 1049602 0.0011331 0.0395082 0.00151458 0.00893469 81 13.8597 12.613 63.2674 1.07678e-05
0.00773398 0.00327706 0.011011 263169 3933185 4196354 0.000534802 0.0274951 0.000717 0.00595465 84 14.2998 13.1298 9256.82 3.54911e-06


==> results/mvpl2-lt-mm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 49 22.6273 10.7122 0.379571 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 54 16.4602 12.6127 1.67253 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 59 14.5345 11.1148 7.13376 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 74 14.7114 10.3387 37.5653 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 78 16.548 11.309 156.939 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 81 21.9163 12.8885 664.335 4.93819e-06


==> results/mvpl2-lt-mm-fe2-5s.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 60 116.276 16.0727 0.284878 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 77 3742.92 57.0624 1.45121 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 111 62022.4 524.506 8.16679 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 989 203442 1156.35 289.591 7.49292e-05


==> results/mvpl2-lt-mm-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 106 1904.11 68.6049 0.203696 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 175 18211.2 471.472 1.35684 0.00059915


==> results/mvpl2-ut-dd-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 10 12565.3 12565.3 0.00168529 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 22 20823.5 20823.5 0.0176427 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 42 40118.6 10.196 0.235541 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 56 67189.6 13.314 1.86706 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 77 142253 10.5108 13.8574 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 79 282751 10.6302 105.731 4.93819e-06


==> results/mvpl2-ut-dd-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 11 2718.03 2718.03 0.00192796 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 21 4423.46 4423.46 0.0143502 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 41 8643.17 10.2418 0.128928 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 59 13178.9 11.462 1.35424 7.49292e-05
0.0309359 0.0131167 0.0440526 16641 246017 262658 0.00226383 0.0563027 0.00301724 0.0121269 78 24637 11.9776 7.54471 2.88663e-05
0.015468 0.00655648 0.0220244 66049 983553 1049602 0.0011331 0.0395082 0.00151458 0.00893469 79 50808.3 12.6132 45.3013 1.07678e-05


==> results/mvpl2-ut-dm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 30 12564.9 12564.9 0.119044 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 53 20823.6 10.5734 0.823076 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 58 40118.6 10.8223 3.52428 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 74 67191.2 10.351 18.7024 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 78 142280 11.0848 78.9063 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 82 283178 14.1617 342.272 4.93819e-06


==> results/mvpl2-ut-dm-fe2-5s.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 60 5288.08 16.3311 0.141602 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 79 37650 48.5701 0.772636 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 111 644052 604.196 4.09059 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 508 4.8316e+06 1346.9 74.7762 7.49292e-05


==> results/mvpl2-ut-dm-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 118 39942.4 1465.5 0.115195 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 356 403419 685.239 1.394 0.00059915


==> results/mvpl2-ut-md-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 40 12506.8 11.7023 0.008272 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 50 21297 11.3628 0.0513467 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 56 42796.4 13.6692 0.31678 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 59 71684.7 12.3757 1.94629 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 78 151835 10.5108 13.24 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 80 301950 10.6195 86.6388 4.93819e-06


==> results/mvpl2-ut-md-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 39 2685.48 10.902 0.00685067 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 51 4562.51 11.067 0.034139 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 56 9213.93 11.9141 0.182738 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 72 14058.7 11.2416 1.37404 7.49292e-05
0.0309359 0.0131167 0.0440526 16641 246017 262658 0.00226383 0.0563027 0.00301724 0.0121269 76 26297.1 11.9283 7.53623 2.88663e-05
0.015468 0.00655648 0.0220244 66049 983553 1049602 0.0011331 0.0395082 0.00151458 0.00893469 81 54260.2 12.6201 44.4642 1.07678e-05


==> results/mvpl2-ut-mm-fe1.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 674 755 0.052328 0.263417 0.0643287 0.0828034 48 12506.3 10.681 0.183383 0.000789366
0.247487 0.104074 0.351561 289 2626 2915 0.0271212 0.185577 0.0347596 0.0482953 55 21297.1 11.6479 0.869563 0.000318234
0.123744 0.0523581 0.176102 1089 10370 11459 0.0133603 0.126821 0.0174381 0.0304112 58 42796 11.1993 3.49805 0.00014238
0.0618718 0.0262276 0.0880995 4225 41218 45443 0.00541837 0.0851641 0.00720103 0.0164341 74 71687.2 10.3329 19.2056 4.09798e-05
0.0309359 0.0131167 0.0440526 16641 164354 180995 0.00281043 0.0595787 0.00375035 0.0114054 77 151863 10.506 79.3006 1.27107e-05
0.015468 0.00655648 0.0220244 66049 656386 722435 0.00143068 0.0421161 0.00191303 0.00818835 82 302392 14.6389 340.54 4.93819e-06


==> results/mvpl2-ut-mm-fe2-5s.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 60 5294.8 13.5098 0.143393 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 79 37621.2 46.2039 0.778462 0.00059915
0.123744 0.0523581 0.176102 1089 15425 16514 0.0110872 0.119606 0.014432 0.0318182 111 643702 565.672 4.13586 0.000251963
0.0618718 0.0262276 0.0880995 4225 61569 65794 0.00457857 0.0812438 0.00607808 0.0179743 688 4.61784e+06 1074.08 105.134 7.49292e-05


==> results/mvpl2-ut-mm-fe2.txt <==
omega_diameter omega2_diameter total_diameter omega_dofs omega2_dofs total_dofs u_l2_error_ratio u_H1_error_ratio u2_l2_error_ratio u2_H1_error_ratio num_iter init_cond_number final_cond_number solve_time u-u2
0.494975 0.204734 0.699709 81 977 1058 0.0459325 0.250765 0.0556734 0.0780128 118 39400.2 1136.29 0.114042 0.00198119
0.247487 0.104074 0.351561 289 3873 4162 0.0237021 0.176682 0.0301866 0.0486742 355 395499 548.964 1.43547 0.00059915

